High-Dimensional Bayesian Optimisation with Variational Autoencoders and Deep Metric Learning

We introduce a method combining variational autoencoders (VAEs) and deep metric learning to perform Bayesian optimisation (BO) over high-dimensional and structured input spaces. By adapting ideas from deep metric learning, we use label guidance from the blackbox function to structure the VAE latent space, facilitating the Gaussian process fit and yielding improved BO performance. Importantly for BO problem settings, our method operates in semi-supervised regimes where only few labelled data points are available. We run experiments on three real-world tasks, achieving state-of-the-art results on the penalised logP molecule generation benchmark using just 3% of the labelled data required by previous approaches. As a theoretical contribution, we present a proof of vanishing regret for VAE BO.

==> Ryan/journal.txt <==
1. INlucde the results table from OpenReview
2. Section 4 heading have some text
3. Modify abstract to be more intuitive relative to 



% 1. What our method consists of (modelling components)
% 2. Why we need those components 
% 3. What results do we get using it?

% ======================================
% OLD ABSTRACT
% We introduce a method based on deep metric learning to perform Bayesian optimisation over high-dimensional, structured input spaces using variational autoencoders (VAEs). By extending ideas from supervised deep metric learning, we address a longstanding problem in high-dimensional VAE Bayesian optimisation, namely how to enforce a discriminative latent space as an inductive bias. Importantly, we achieve such an inductive bias using just 1\% of the available labelled data relative to previous work, highlighting the sample efficiency of our approach. As a theoretical contribution, we present a proof of vanishing regret for our method. As an empirical contribution, we present state-of-the-art results on real-world high-dimensional black-box optimisation problems including property-guided molecule generation. It is the hope that the results presented in this paper can act as a guiding principle for realising effective high-dimensional Bayesian optimisation.
% ======================================

% Extending ideas from supervised deep metric learning is a claim that we may want to avoid.
% guiding principle for realising effective high-dimensional Bayesian optimisation is perhaps too sensationalist
% "Adapting" rather than "extending" then ? Yep. ok
% should we say that we structure the latent space to improve downstream regression task ?

% What's the mechanism by which we can use just 1% of the labelled data relative to Austin and Erik's approach? We have this setting where we use only a tiny amount of labelled data to structure the latent space and this improves performance, but in order to claim this in full we may need to run Austin and Erik's model with less data...
% but we did, didn't we ? I mean that's the baseline. We ran their model with 1% data
% maybe we should say, we use 1\% of the total amount of function evaluations other methods use, to both train our models and run optimisation

% sound fair in that case. I was just wondering whether it might be more appropriate to say that we can maintain our performance using just 1% of the function evaluations or something like "our approach maintains its performance in the low data regime using just 1% of the labels used by previous approaches" 
% yeah I like that

% I'll need to think about it some more I think, how to word it, have to go to this meeting about G-Res now. Deadline is 8th for the abstract right?
% oh indeed it's the 8th


% Draft version

% We introduce a method combining variational autoencoders (VAEs) and deep metric learning to perform Bayesian optimisation (BO) over high-dimensional and structured input spaces. By adapting ideas from deep metric learning, we use label guidance from the black-box function to structure the VAE latent space, facilitating the Gaussian process surrogate fit and yielding improved BO performance. Importantly for the BO problem setting, we show that our method operates in semi-supervised regimes where only few labelled data points are available. We run experiments on three high-dimensional optimisation tasks over structured input spaces, achieving state-of-the-art results on the penalised logP molecule generation benchmark using just 1\% of the labelled data required by previous approaches. As a theoretical contribution, we present a proof of vanishing regret for our method.

% Reviewer 2 Summary

% The paper incorporates ideas from metric learning and applied them to Bayesian optimization, where the goal is to learn better kernels/similarity metrics in the high-dimensional space. The contributions are threefold: smooth triplet losses for high-D BO, incorporating this with semi-supervised VAEs, and vanishing regret guarantees.

% Reviewer 3 summary

%  The specific BO setting is primarily focused around the situation where large amounts of offline (structured input) data exist but function queries are expensive, and thus a cheap but deep surrogate model can be trained for the BO loop in a semi-supervised setting.

% Reviewer 4 summary

% In the field of VAE + BO approaches, the authors highlight that in recent works, the latent space is not specifically learnt to be easily modeled by a GP. Given a large unlabelled set of points for training a VAE, and a small set of labelled points where the labels come from an expensive black box, the authors propose a new loss function for training a VAE to encourage a latent representation amenable to GP modelling and therefore Bayesian optimization. The new loss function borrows concepts from the field of deep metric learning. This builds upon previous work for VAE + BO that used a modified VAE loss to encourage the latent space to generate high fitness points.


% arXiv version.

% We introduce a method based on deep metric learning to perform Bayesian optimisation over high-dimensional, structured input spaces using variational autoencoders
% (VAEs). By extending ideas from supervised deep metric learning, we address a
% longstanding problem in high-dimensional VAE Bayesian optimisation, namely
% how to enforce a discriminative latent space as an inductive bias. Importantly, we
% achieve such an inductive bias using just 1% of the available labelled data relative to
% previous work, highlighting the sample efficiency of our approach. As a theoretical
% contribution, we present a proof of vanishing regret for our method. As an empirical
% contribution, we present state-of-the-art results on real-world high-dimensional
% black-box optimisation problems including property-guided molecule generation.
% It is the hope that the results presented in this paper can act as a guiding principle
% for realising effective high-dimensional Bayesian optimisation.

% \red{Proposal.} We introduce a method combining variational autoencoders (VAEs) and deep metric learning to perform Bayesian optimisation (BO) over high-dimensional and structured spaces. By adapting ideas from deep metric learning, we use our knowledge of the black-box function to structure the VAE latent space in a way that facilitates downstream tasks, namely fitting the Gaussian process (GP) surrogate. With real-world applications in mind (i.e. settings where black-box evaluations are scarce), we show that such a discriminative latent space improves overall sample efficiency even when using only 1\% of the available labelled data relative to previous work. As a theoretical contribution, we present a proof of vanishing regret for our method. As an empirical contribution, we present, to the best of our knowledge, state-of-the-art results on real-world high-dimensional black-box optimisation problems including property-guided molecule generation. \textit{\red{It is the hope that the results presented in this paper can act as a guiding principle for realising effective high-dimensional Bayesian optimisation.}}

The surrogate model's ability to generalise to unseen regions of the latent space is crucial for effective exploration \citep{2016_Shahriari}.

%In section 2 we discuss background, in section 3 we discuss the problems with high-dimensional Bayesian optimisation and how metric learning can play a role in mitigating the problems. In section 4 we outline our metric learning approach including the design of metric losses tailored for Bayesian optimisation, a variational formulation of the weighted retraining scheme of \citep{2020_Tripp} extended to include metric loss terms as well as a proof of vanishing regret for our method. In section 5 we introduce our experiments, demonstrating state-of-the-art performance on property-guided molecule generation. We conclude in section 6 with a discussion of how our contributions may be leveraged to achieve the longstanding goal of effective high-dimensional Bayesian optimisation over both continuous and structured input spaces.


%We wish to emphasise that although our approach is illustrated solely on optimisation problems over structured input spaces, the approach is entirely general and can also be applied to high-dimensional continuous input spaces. \Haitham{The last point is shaky. Either we want to do it on cont or not.}

% Lots of real-world problems in science and engineering involve optimising expensive black-box functions with respect to \emph{high-dimensional and structured input spaces}. Examples are ubiquitous in practice ranging from molecular design that necessitates the discovery of optimal graph structures from a \emph{handful} of wet-lab experiments, to efficiently blueprinting circuits in hardware where even one design failure can be extremely costly. Although achieving promising optimisation results~\citep{MLinOpt} in large data regimes, typical machine learning (ML) solutions (i.e., those based on deep learning~\citep{DLopt}) struggle in handling \emph{high-dimensional structured input spaces when only limited data is available}~\citep{2020_Tripp} -- a copious  setting in many real-world applications. 

% To enable broader adoption of such optimisation techniques in practice, substantial progress towards tackling the aforementioned challenges has been achieved~\citep{LSOandothers}. Among various candidates, a two-stage procedure typically referred to as \emph{latent space (Bayesian) optimisation (LSBO)} has emerged as a promising alternative with many notable successes including positive results in the fields of chemical and circuit design~\citep{Circuit, griffiths2020, jin2018}. During the first stage, LSBO determines a lower-dimensional continuous embedding of the input space by training a (deep) generative model, effectively constructing an analogue optimisation problem~\citep{2020_Tripp}. With this achieved, the second phase executes standard Bayesian optimisation in the learnt latent space that first fits a surrogate model -- typically a Gaussian Process (GP) -- and then maximises an acquisition function to decide on new queries for evaluation.      

% \textbf{Status of LSBO:} Despite numerous successes, traditional LSBO techniques decouple training of the generative model from down-stream optimisation, causing two critical failure modes as identified in~\citep{2020_Tripp}. The first corresponds to the imparity between the training objective of the model (i.e., learning to generate input data) and the true underlying goal of devising a latent space that is amenable to efficient optimisation. The second, moreover, relates to the fact that although new information acquired when testing novel input probes can refine the latent search space (e.g., expanding the space's feasibility set), gradients from those points are not propagated through the generative model. To address both aforementioned challenges, the authors in~\citep{2020_Tripp} propose a \emph{weighted retraining scheme} that steers
% latent manifolds to emphasise promising points for optimisation, while enabling backward information flow through periodically updating the generative model. Adopting this technique, an effective empirical gain of $\approx 13\%$ over previous state-of-the-art on complex chemical design tasks has also been demonstrated.  


% \textbf{Additional Failure Modes:} Although tackling the above failure modes led to impressive empirical gains, in this paper we note two additional challenges that remain unaddressed to-date and provide effective resolutions. 

% \underline{\textbf{P.I. Latent Induced Non-stationarity:}} Upon analysing LSBO, we realise that typical methods utilise \emph{stationary (and isotropic)} Gaussian process regression to build latent surrogates during the Bayesian optimisation step. Transforming a structured input space $\mathcal{X}$ into a continuous lower dimensional embedding $\mathcal{Z}$, however, can easily induce non-stationarity due to the nonlinear map of the generative model. To illustrate, imagine that prior expert knowledge dictates a stationary belief over $f(\bm{x})$ in that $\text{Cov}(f(\bm{x}), f(\bm{x}^{\prime})) = k(\bm{x} - \bm{x}^{\prime})$ for any two points $\bm{x}$ and $\bm{x}^{\prime} \in \mathcal{X}$. When constructing the latent problem, one only has access to $\left \langle \bm{z}, f(\bm{g}(\bm{z}))\right\rangle$ tuples, where $\bm{z} \in \mathcal{Z}$ and $f(g(\bm{z}))$ denotes the black box objective value on probes \emph{decoded} through a map $\bm{g} : \mathcal{Z}\rightarrow \mathcal{X}$ (e.g.,  decoder in a variational auto-encoder~\citep{VAE}). Clearly, for any two points $\bm{z}$ and $\bm{z}^{\prime}$, $\text{Cov}(f(\bm{g}(\bm{z})), f(\bm{g}(\bm{z}^{\prime}))) = k (\bm{g}(\bm{z}) - \bm{g}(\bm{z}^{\prime}))$ which is not necessarily translation invariant in $\mathcal{Z}$ when using nonlinear neural network decoders, thus loosing stationarity.           

% \underline{\textbf{P.II. Reconstruction Error:}} Apart from the problem mentioned above, we also realise that objectives defined over structured (discrete) input spaces tend to exhibit large irregularities whereby minor input perturbations can lead to significant discrepancy in function values. For example, in molecule design even small changes in string descriptions can lead to completely different molecule structures ushering distinct black box values, i.e., penalised water-octanol partition coefficients in this case~\citep{jin2018}. Since optimisation is conducted in a latent space $\mathcal{Z}$ and then decoded into $\mathcal{X}$, even small reconstruction errors can, thus, generate arbitrary bad black box evaluations. Although weighted retraining~\citep{2020_Tripp} aids in mitigating this issue, a direct incorporation of such errors in the Bayesian optimisation step can improve exploration by constraining the search space towards most promising probes with respect to the \emph{true black box}.    

%Data is given by $\mathcal{D} = (q(x), f(x))$, but the true latent embedding of the function is $f(g(z))$, we need that $f(x) =  f(g(q(x)))$, and if $x \neq g(q(x))$, the our observation data set will not bu suitable for true latent $f(g(z))$.\\\
%When you generate a new candidate in the latent space $z_{t+1}$ you find the corresponding $x_{t+1} = g(z_{t+1})$ and observe function value $f(g(z_{t+1}))$, so you your observations with pair of points $\{z, f(g(z_{t+1}))\}$. 

%However, one immediate difficulty in using strings to represent molecules is that the representation is very brittle:
%small changes in the string can lead to completely different
%molecules, or often do not correspond to valid molecules
%at all
%To illustrate, imagine access to a data-set $\mathcal{D}_k= \{\bm{x}_{i}, f(\bm{x}_{i})\}_{i=1}^{n_{k}}$ of structured input probes and their corresponding black box evaluations $f(\bm{x}_{i})$ for $i \in [1:n_k]$ at some round $k$ of LSBO. Further, assume 

%stationary setting in $\mathcal{X}$ such that the covariance between functions values defined over $\mathcal{X}$ is translation invariant, i.e., for any two points $\bm{x}$ and $\bm{x}^{\prime} \in \mathcal{X}$, $\text{Cov}(f(\bm{x}), f(\bm{x}^{\prime})) = k(\bm{x} - \bm{x}^{\prime})$. Given a training data-set $\mathcal{D}= \{\bm{x}_{i}, f(\bm{x}_{i})\}$ Upon applying a nonlinear (stochastic) map $\texttt{encoder}:\mathcal{X} \rightarrow \mathcal{Z}$     

%However, even if the original function is stationary the latent one could be non-stationary. 
%Those models assume that the covariance between two latent points $\bm{z}_{1}$ and $\bm{z}_{2}$, which encode $\bm{x}_{1}$ and $\bm{x}_{2}$

%$k(x_1, x_2) = k(x_1 - x_2)$.
%$k(z1= q(x_1), z2=q(ux_2)) = k(q(x_1) - \text{ecnoder}(x_2)) \neq k(x_1 - x_2)$
%(1) Non-Stationary --> 1.1. Input Warping [Does not consider function value and is typically pre-define (Warp-- BetaCDF, tahn...) -- not so flexible], 1.2 Non-Stationary GP kernel [Intractable and computationally expensive -- argument against it] 

%(1) Stationarity -- We have non-stationarity (why? -- Lots of problems are non-stationary -- Why not apply non-stationary GP -- 1. Non-stationary (Al), 2. Warping (Al)?) Warping or non-stationary alone do not consider regenerating inputs--
%(2) Recon error 

%\begin{align*}
%    \text{Cov}(\tilde{f}(z), \tilde{f}(z)) = e^{-\frac{1}{2}||z - z'||^2_2}
%\end{align*}
%In stationary case, $||z - z'||\approx 0$, then covariance between function values is high. $E(\tilde{f}(z)\tilde{f}(z'))$ 
%For random variable $A$
%$E(A^2) \ge (E(A))^2$.\\

%Now if we have to random variables $E(AB)$, $A = B + c$, then $E(AB) \le E(A^2) + \max(c)E(A)$. From other point, $E(AB) \le \frac{1}{2}(E(A^2) + E(B^2)) \le E(A^2) + 2\max(c)E(A) + \max(c^2)$\\

%For any two r.v. $A,B$ we have $E(AB) \le \frac{1}{2}[E(A^2) + E(B^2)]$. Now, if $B = A + c$, with $|c|\le \epsilon$, then for them we will get $E(AB) \le \frac{1}{2}[2E(A^2) + \epsilon E(|A|) + \epsilon^2] \approx E(A^2)$ where we use $E(cA) \le E(|cA|) \le \epsilon E(|A|)$. From other point $E(AB) = E(A^2 + Ac) \approx E(A^2)$. So, if two r.v. are close to each other,  covariance between them achieves maximum value.\\\newline

%\begin{align*}
%    Sim(f(x1), f(x2)) = Cov(f(x_1), f(x_2))) = k(||x_1 - x_2||) = Sim(f(x1+d), f(x2+d)). 
%\end{align*}

%We have four points $x_1, x_2, x_3, x_4$, such that $x_3 = T(x_1) = x_1 + c$ and $x_4 = T(x_2) = x_2 + c$. We have $q(x_1),q(x_2),q(x_3),q(x_4)$ and corresponding function values $f(x_1),f(x_2),f(x_3),f(x_4)$. Assume that function defined on collection of pairs $\{x, f(x)\}$ is stationary, implying that: 
%\begin{align*}
%    &Sim(f(x1), f(x_2)) = Cov(f(x_1), f(x_2)) = k(x_1 - x_2) = k(x_3 - x_4) = \\\nonumber
%    &Cov(f(x_3), f(x_4)) = Sim(f(x_3), f(x_4)). 
%\end{align*}
%Now, lets study the function defined on the collection of pairs $\{q(x), f(x)\}$. What is stationarity will look like for this function:
%\begin{align*}
%    &Sim(f(x_1), f(x_2)) = Cov(f(x_1), f(x_2)) = k(q(x_1) - q(x_2)) = \\\nonumber
%    &k(q(x_3) - q(x_4)) = Cov(f(x_3), f(x_4)) = Sim(f(x_3), f(x_4))
%\end{align*}
%Now, we need to show that it is not the case that if $x_3, x_4$ are translations of $x_2, x_1$ then $q(x_3), q(x_4)$ are translations of $q(x_1)$ and $q(x_2)$. In other words, 
%I.e 
%\begin{align*}
%    x_3 - x_4 = x_1 - x_2 \text{does not mean }  q(x_3) - q(x_4) = q(x_1) - q(x_2)
%\end{align*}

%If $f()$ is stationary function then, we  have:
%\begin{align*}
%    Cov(f(\text{dec}(z)), f(\text{dec}(z'))) = k(\text{dec}(z) - \text{dec}(z'))
%\end{align*}
%But in latent space our function have the following data-set $\{z, f((\text{dec}(z))\}$, hence, stationarity in this space implies:
%\begin{align*}
    %Cov(f(\text{dec}(z)), f(\text{dec}(z'))) = k'(z - z') \neq k(\text{dec}(z) - \text{dec}(z'))
%\end{align*}

% \textbf{Here!}

% Standard solutions to this problem and say why they are not super good. PI and PII, SI and SII. Non-Stationary --> Input warping and non-stationary kernel. Surely, we can better than this as we have access to a fleixbile NN approximator. 


% Metric learning as warping --> semantic similarity --> 

% In metric learning ppl exploit the fact of semantic similarity (i.e., two latent encodings should be close if we expect that the classification results of the original images remain unchanged -- 1 dog and 1 rotated dog the classfier should say it is a dog). To apply these techniques in BO, we need some notion of semantic similarity. Semantic similarity is dependent on black box values of x as is the semantic similarity in SL that depends on classifier values. I don't give a fuck if 2 x points are super far in the input space but their bb evaluation is close. To me those two points are semantically similar meaning their encoding should be close. 


% Take this to Rasul's arguments -- cov(f1, f2) is in fact the similarity between the function values f1 and f2. Because of stationary function we assume that the covarianes are a function of ||x-xprime||, then it means that if x and xprime are close then cov (f1 and f2) is high for stationary functions.   


% Combine Semantic Similarity and Rasul's Argument: The goals are aligned of these steps.  

%Bayesian optimisation (BO)~(\citep{jones1998}, \citep{"A new method of locating the maximum point of an arbitrary multipeak curve in the presence of noise"}, \citep{"Are we Forgetting about Compositional Optimisers inBayesian Optimisation"}) has become a standard tool for efficiently solving expensive black-box optimisation problems. Real-world applications of such a framework are wide-spread including but not limited to, hyper-parameter tuning of machine learning models~ (\citep{HEBO},\citep{"BOHB: Robust and Efficient Hyperparameter Optimisation at Scale"}), automated chemical and material design~(\citep{ChemBO, MaterialDesign}, \citep{"Optimisation  of  circuitry  arrangements  for  heat  exchangers  using  derivative-freeoptimisation"}),  autonomous control and active robotics (~\citep{RobotsBO, AndreasTempControl, SAMBA}), and efficient computation of game theoretic solution concepts in multi-agent systems (\citep{alpharank, others}).   

%BO methods are widely adopted in practice due to sample efficiency. In particular, when objective function evaluation is costly and/or time consuming, these methods provide good approximation for the optimum based on only a low number of trials. However, when the objective function resides in high dimensional space, the corresponding surrogate model requires a large number of samples for proper representation of the black-box objective, causing loss of sample efficiency (\citep{"High dimensional Bayesian optimisation with elastic Gaussian Process"}, \citep{"Active learning of linear embeddings for Gaussian processes"}). Extensive research has been made to address scalability issues of BO methods (\citep{"Automatic chemical design using a data-driven continuous representation of molecules"},\citep{"High-dimensionalBayesian optimisation using low-dimensional feature space"}, \citep{"Sequantial model-based optimisation for general algorithm configuration"}, \citep{"High dimensional bayesian optimisation using dropout"}).

%A common approach to extend BO for high dimensional objectives is latent space optimisation (LSO) (\citep{"Symtax-directed variational autoencoder for structured data"}, \citep{"Junction free variational autoencoder for molecular graph generation"}, \citep{"Grammar variational autoencoder"}). Typically, LSO  methods introduce continuous low dimensional latent space $\mathcal{Z}$ and operate in three phases. First, they train encoding and decoding mappings between $\mathcal{Z}$ and the original high dimensional input space $\mathcal{X}$.
%Second, using these mappings they re-formulate the objective as a low-dimensional function of a latent variable and optimise it applying standard BO routine. Finally, given the optimal latent variable $z^*$, they recover the corresponding primal solution $x^*$ by utilizing the corresponding decoding mapping. Despite various successful applications (\citep{"Neural architecture optimisation"}, \citep{"Synthesizing the preffered inputs for neuronsin neural networks via deep generator networks"} \citep{"Automatic chemical design using a data-driven continuous representation of molecules"}), standard LSO methods fail when it comes to so called "deceptive" functions common in circuit design (\citep{"A Hubrid evolutionary programming method for circuit optimisation"}), reinforcement learning (\citep{"???"})

(LSO) \citep{2020_Tripp} due to their successful application in complex domains (e.g., molecule generation)

%As discussed earlier, when the salient variations in the
%input are only weakly informative about a particular
%discriminative task, it can be useful to incorporate label information into unsupervised learning. Bengio
%et al. (2007) showed, for example, that while a purely
%supervised signal can lead to overfitting, mild supervised guidance can be beneficial when %initializing a
%discriminative deep neural network. For that reason,
%Bengio et al. (2007) proposed that latent representations also be trained to predict the label information,
%by adding a parametric mapping c(x ; Λ) : X → Z
%from the latent representation’s space X to the label
%space Z and backpropagating error gradients from the
%output to the representation. Bengio et al. (2007) investigated the use of a linear logistic regression classifier for the parametric mapping. Such “partial supervision” would encourage discovery of a latent representation that is useful to a specific (but learned)
%parametrization of such a linear classifier. A similar
%approach was used by Ranzato and Szummer (2008)
%to learn compact representations of documents.


%LSBO aims at maximising a black-box objective $f:\mathcal{X}\to\mathbb{R}$ defined over a high-dimensional and structured domain $\mathcal{X}$, under the assumption that for any given input variable $\bm{x}$ only expensive (possibly noisy) observation of $f(\bm{x})$ is available, i.e. $y(\bm{x}) = f(\bm{x}) + \epsilon$, with $\epsilon\sim\mathcal{N}(0,\sigma^2_{\text{noise}})$. Given a collection of observations $\mathcal{D} = \{\bm{x}_i, y_i\}^{N}_{i=1}$, the goal is to approximate the maximum  $\bm{x}^* = \arg\max_{\bm{x}\in\mathcal{X}}f(\bm{x})$ such that the number of objective function evaluations is as small as possible. Traditional BO methods \citep{rasmussen2006} assume that uncertainty over the black-box function values can be captured by a surrogate model providing estimates of the objective value at any input $\bm{x} \in \mathcal{X}$, and use this model to determine which points are the most promising to acquire. While efficient when dealing with a low-dimensional continuous input space as GP modelling and gradient-based optimisers can be used (\citep{2016_Shahriari}, \citep{wu2017}, \citep{wilson2018}), it is hard to apply this machinery to the case of a high-dimensional and structured input domain $\mathcal{X}$ (\citep{2018_lu, swersky2020}).  

%LSBO methods propose a way to avoid challenges related to the aforementioned properties of the input domain $\mathcal{X}$ by embedding the objective $f()$ onto some continuous, low-dimensional  latent space (\citep{2016_Wang}, \citep{2020_Moriconi}, \citep{2020_Tripp}, \citep{siivola2020}, \citep{swersky2020}). 

%A powerful technique to embed the objective function onto a continuous low-dimensional latent space $\mathcal{Z}\subseteq\mathbb{R}^{p}$ relies on the construction of a generative model (\citep{kingma2014}, \citep{ruthotto2021}) in a form of a stochastic encoder and decoder. The former establishes the mapping between the input space and a set of probability measures defined over the latent space  $q_{\bm{\phi}}(\bm{z}|\bm{x}):\mathcal{X}\to\mathcal{P}(\mathcal{Z})$  and parametrised by $\bm{\phi}\in\mathbb{R}^{q}$. In particular, for a given primal input  $\bm{x}_i\in\mathcal{X}$ the associated latent input is sampled from the decoder, i.e.  $\bm{z}_i = \bm{z}(\bm{x}_i) \sim q_{\bm{\phi}}(\cdot|\bm{x}_i)$ typically represented by a multivariate Gaussian distribution $q_{\bm{\phi}}(\bm{z}|\bm{x}) = \mathcal{N}(\bm{z}: \bm{\mu}_{\bm{\phi}}(\bm{x}), \bm{\Sigma}_{\bm{\phi}}(\bm{x}))$. The latter provides the mapping from the latent space to a collection of  probability measures defined over the input space   $g_{\bm{\theta}}(\bm{x}|\bm{z}):\mathcal{Z}\to\mathcal{P}(\mathcal{X})$ parametrised by $\bm{\theta}\in\mathbb{R}^p$ and it  plays a role of an approximate inverse to the encoder. For a given latent variable $\hat{\bm{z}}\in\mathcal{Z}$ the corresponding primal variable can be sampled from the decoder, i.e. $\hat{\bm{x}} = \bm{x}(\hat{\bm{z}})\sim g_{\bm{\theta}}(\cdot|\hat{\bm{z}})$. 
%Being provided with the decoder  $g_{\bm{\theta}}(\cdot|\bm{z})$, the latent embedding   $\hat{f}:\mathcal{Z}\to\mathbb{R}$ of the original black-box objective $f(\cdot)$ can be constructed as a composition, i.e. $ \hat{f}(\bm{z}) = f(\bm{x}(\bm{z}))$ for all $\bm{z}\in\mathcal{Z}$. Such re-formulation allows to utilise BO framework to a low-dimensional continuous latent objective $\hat{f}(\cdot)$ using the following alternating steps:
%\begin{enumerate}
 %   \item Construct encoded observation set $\mathcal{D}_{\mathcal{Z}} = \{\bm{z}(\bm{x}_i), y(\bm{x}_i)\}_{\bm{x}_i\in\mathcal{D}}$ applying encoder $\bm{z}(\bm{x})$, and use $\mathcal{D}_{\mathcal{Z}}$ to fit GP model $\hat{f}(\bm{z}) = \mathcal{GP}(\mu^{(\hat{f})}_{\bm{\psi}}(\bm{z}), k^{(\hat{f})}_{\bm{\psi}}(\bm{z}, \bm{z}'))$ with $\mu^{(\hat{f})}_{\bm{\psi}}(\cdot)$ and $k^{(\hat{f})}_{\bm{\psi}}(\cdot, \cdot))$ being mean and covariance functions parametrised by $\bm{\psi}$.
  %  \item Choose acquisition function $\alpha(\bm{z}|\mathcal{D}_{\mathcal{Z}})$ to find the next latent candidate point $\hat{\bm{z}} = \arg\max_{\bm{z}\in\mathcal{Z}}\alpha(\bm{z}|\mathcal{D}_{\mathcal{Z}})$.
  %  \item Construct the associated primal input $\hat{\bm{x}} = \bm{x}(\hat{\bm{z}})$ using decoder $\bm{x}(\bm{z})$, obtain black box objective value $f(\hat{\bm{x}})$, and augment data set $\mathcal{D}$ with a new observation pair, i.e. $\mathcal{D} = \mathcal{D}\cup \{\hat{\bm{x}}, f(\hat{\bm{x}})\}$ 
%\end{enumerate}
%This BO procedure terminates with the approximated optimal latent variable $\bm{z}^* = \arg\max_{\bm{z}\in\mathcal{D}_{\mathcal{Z}}}\hat{f}(\bm{z})$ and the corresponding primal input is provided by the decoder i.e. $\bm{x}^* = \bm{x}(\bm{z}^*)\sim g_{\bm{\theta}}(\cdot|\bm{z}^*)$.
%Deep generative models are well known to be data greedy when it comes to a training routine. On the other hand, the black box objective function $f()$ is assumed to be expansive when it comes to the evaluation. This contrariety leads LSBO methods to exploit two different strategies for training the encoder and the decoder  referred as \textit{cold} and \textit{warm} start regimes. Cold start regime (\citep{"Good practices for Bayesian optimisation of high dimensional structural spaces"}, \citep{"Bayesian Optimisation and attribute adjustment"}, \citep{" Constrained bayesian optimisation for automatic chemical design"})  assumes access to a unlabelled collection of  input points $\bm{X}_{\text{u}}\subseteq \mathcal{X}$ that is utilised exclusively to train encoding and decoding mappings. Although this regime does not require objective function evaluations for generative model training, it has been recognised (\citep{"Bayesian optimisation and attribute adjustment"}, \citep{"Good practices for Bayesian optimisation of high dimensional structural spaces"}, \citep{"Sample-efficient optimisation in the latent space of deep generative models via weighted retraining"}) that only using the unlabelled data might not be optimal for the optimisation task. A warm start regime, suggests the alternative approach by exploiting labelled  (\citep{"Sample-efficient optimisation in the latent space of deep generative models via weighted retraining"}, \citep{"Structured Variationally Auto-Encoded Optimisation"}) or both labelled and unlabelled data (\citep{"Bayesian optimisation and attribute adjustment"}, \citep{"Good practices for Bayesian optimisation of high dimensional structural spaces"}) to train encoding and decoding mappings and achieves... 


%As mentioned above, proposed methods might significantly under-perform  because of two reasons: \Rasul{To fill this, I need to our intro to be accepted by all of us. }

% Contrastive learning developed in ‘Self-organizing neural network that discovers surfaces in random-dot stereograms' Nature paper, first paper to introduce the ideas.

% Also used extensively in NLP

% Learning semantic similarity between pairs of images is a core part of visual competence and learning. When applied on proper embedding of input data, similarity metric functions such as Euclidean
% distances, Mahalanobis distance, cosine similarity etc result in superior metric for similarity measure and reduce many complex classification problems to simple nearest neighbor problems. But
% these same similarity metric functions would perform poorly when applied on raw complex input
% datasets. 
% Metric learning aims to measure the similarity among samples while using an optimal distance metric for learning tasks

% In recent years, a resurgence of work in contrastive learning has led to major advances in self-supervised representation learning [55, 18, 38, 48, 22, 3, 15]. The common idea in these works is the
% following: pull together an anchor and a “positive” sample in embedding space, and push apart the
% anchor from many “negative” samples. Since no labels are available, a positive pair often consists of
% data augmentations of the sample, and negative pairs are formed by the anchor and randomly chosen
% samples from the minibatch. This is depicted in Fig. 2 (left). In [38, 48], connections are made of
% the contrastive loss to maximization of mutual information between different views of the data

% Deep metric learning is the task of obtaining good features that can be later used for clustering and image retrieval.

% Neural networks used for this task are collectively known as Siamese Neural Networks. While at first look the problem looks similar to that of image classification, there are two important differences. First, the inference is done in classes of images that are not present during the training of the neural network. Second, typically the number of images per class is much lower than in the task of image classification. Thus, training a network in the task of classification, and using the same network to produce features for clustering or retrieval typically results in unsatisfying performances.

% To mitigate these issues, many researchers have worked on different loss functions. The main idea of all of deep metric embedding loss functions is to formulate the loss function not as a function of features for each individual image, but as a function of relations between the produced features. For example, the contrastive loss function (the original loss for Siamese Neural Networks) takes into consideration a pair of images, and it tries to minimize the Euclidean distance between the features of them providing that the images come from the same class, otherwise it maximizes their distance. The most famous loss function for Siamese Networks is the triplet loss. The triplet loss works similarly to contrastive loss, but instead of considering a pair of images, it considers a triplet of images, containing an anchor, a positive and a negative image (with the anchor and positive being from the same class, while the negative being from a different class). The loss tries to minimize the Euclidean distance between the anchor and the positive (in embedding space) while maximizing the distance between the anchor and the negative.

% \newpage

%\textbf{Contrastive Loss:} \red{CUT this paragraph} Most frequently encountered in classification settings, the contrastive loss aims to minimise the Euclidean distance between inputs, e.g. images, of the same class whilst maximising the distance between inputs of different classes. The features learned by contrastive loss deep metric learning have been observed to improve generalisation performance in downstream classification tasks \citep{2020_Khosla} a property we hypothesise to be important in BO. Concretely, for two inputs $\left\langle \bm{x}_{i}, c_i\right\rangle$ and $\left\langle \bm{x}_{j}, c_j \right \rangle$ with $c_i$ and $c_j$ being class labels, a contrastive loss in its most basic form~\citep{hadsell2006dimensionality} can be computed as: $\mathcal{L}_{\text{cont.}} (\cdot) \propto ||\bm{z}_{i} - \bm{z}_{j}||_{q}  \ \ \text{if $c_i = c_j$} \ \ \text{or} \ \ \mathcal{L}_{\text{cont.}} (\cdot) \propto \max\{0, \rho - ||\bm{z}_{i} - \bm{z}_{j}||_{q}\} \ \ \text{if $c_i \neq c_j$}$, where $||\cdot||_q$ denotes a $q$ norm, $\bm{z}_{i}$ and $\bm{z}_{j}$ are latent encodings of $\bm{x}_{i}$ and $\bm{x}_{j}$, and $\rho$ is a tuneable margin that defines a radius around $||\bm{z}_{i} - \bm{z}_j||_{q}$. Clearly, dissimilar pairs contribute to the loss only if $||\bm{z}_{i} - \bm{z}_j||_{q} \leq \rho$, otherwise $\mathcal{L}_{\text{cont.}}(\cdot) = 0$.

1. Define target prediction.
2. Note on release of code.
3. Boldfacing in Table 1 not clear.
4. LBO, W-LBO and R-LBO not clearly defined in Table 2.
6. three scores on table 4.
7. write about the baselines simple metric and the log-ratio, domain specific and metric learning specific. Both of these work as intended.
8. R-LBO is not clear even from the table.
9. Put in reference for IS-MI (Pascal Notin)
10. Change colours for 
11. Move validation experiments to appendix.
12. p(theta) defined, now g(theta) is defined.
13. Definition of what it means for a latent space to be discriminative 
14. What's the rationale for using the triplet loss as opposed to log ratio at all in section 3.1?
15. In what sense are the VAEs metric-regularised?
16. In section 3.2 everything hinges on L_triple being computed and requiring a categorisation between positive and negative pairs.
17. Section 3.2 can be shortened significantly
18. What is Com? Was Comp short for component?
19. Is our baseline novel the target prediction thing?
20. The verbal description of algorithm 1 is potentially redundant.
21. Theorem section can be cut.
22. Need to be clear on what the baselines actually are. Why should the log-ratio loss be a baseline at all?
23. Simple metric as a baseline and log-ratio why do these not work?
24. Adding simple metric and log-ratio histograms supports the idea that metric learning induces discriminative latent spaces.
25. Weierstrass plot supports the idea behind what we're doing. It may beg questions about the GP modelling certain areas of the function.
26. Need fuller set of results in the supplementary material. Also need to amend the table to keep only the best results.
27. How do we explain the GP generalisation results?
28. Cite the paper on conclusions about different types of metric losses.
29. Can we change the colours of the regret plots and plot standard error as opposed to standard deviation?
30. Need to state what the error bands are in Figure 3.


\begin{table}[h!]\caption{Three best measured penalised logP compared against more benchmarks from the literature. \Alex{mean + std of top 3}}
\centering
\begin{tabular}{c c c} 
 \hline
 Method & PlogP Top3 & \# eval \\
 \hline
 ZINC-250K~\citep{sterling2015zinc} & 4.52, 4.30, 4.23 & -\\
 BBRT-JTNN~\citep{2019_Damani} & 10.13, 10.13, 9.91 & 250,000\\
 GraphAF~\citep{2020_Shi} & 12.23, 11.29, 11.05 & 250,000\\
 MNCE-RL~\citep{2020_Xu} & 18.33, 18.18, 18.16 & 250,000\\
 JANUS~\citep{2021_janus} & 21.92, -, - & 250,500\\
 IS-MI & 27.60, -, - & 250,500\\
 LSO~\citep{2020_Tripp} & 27.84, 27.59, 27.21 & 250,500\\
 All SMILES VAE~\citep{2019_Alperstein} & 29.80, 29.76, 29.11 & 250,500\\
 \textbf{ST-LBO (ours)} & \textbf{24.06, 22.84, 21.26} & \textbf{2,300}\\
 \textbf{ST-LBO (ours)} & \textbf{34.83, 31.10, 29.21} & \textbf{3,450}\\
 \textbf{ST-LBO (ours)} & \textbf{38.57, 34.83, 34.63} & \textbf{7,750}\\
 \hline
\end{tabular}
\label{table:sota_table}
\end{table}

\begin{table}[h!]\caption{Mean and standard deviation of the top-3 scoring molecules on the penalised logP (PlogP) benchmark. JANUS and IS-MI report top-1 only.}
\centering
\begin{tabular}{c c c} 
 \toprule
 Method & PlogP Top3 & \# eval \\
 \hline
 ZINC-250K~\citep{sterling2015zinc} & $4.35 \pm 0.12$ & -\\ \hline
 JANUS~\citep{2021_janus} & $21.92$ & 250,500\\
 IS-MI~\citep{2021_Notin} & $27.60$ & 250,500\\
 LSO~\citep{2020_Tripp} & $27.56 \pm 0.26 $ & 250,500\\
 All SMILES VAE~\citep{2019_Alperstein} & $29.56 \pm 0.32$ & 250,500\\
 \textbf{ST-LBO (ours)} & $22.72 \pm 1.15$ & \textbf{2,300}\\
 \textbf{ST-LBO (ours)} & $31.71 \pm 2.33$ & \textbf{3,450}\\
 \textbf{ST-LBO (ours)} & \textbf{$36.01 \pm 1.81$} & \textbf{7,750}\\
 \bottomrule
\end{tabular}
\label{table:sota_table}
\end{table}

\red{include references suggested by reviewers:~\citep{2021_Ha} (not published),~\citep{2018_Tzoreff, 2013_Bellet, 2018_Eissman, 2019_Zhang, 2018_Jean, 2021_Shields}}

1. Define target prediction. (Done I think?)
2. Reinclude note on release of code. (Done)
4. LBO, W-LBO and R-LBO not clearly defined in Table 2. (Done)
6. three scores on table 4. (Done)
7. write about the baselines simple metric and the log-ratio, domain specific and metric learning specific. Both of these work as intended. (Done)
8. R-LBO is not clear even from the table. (Done)
9. Put in reference for IS-MI (Pascal Notin) (Done)
10. Change colours for the regret plots (Done)
11. Move validation experiments to appendix. (voided)
12. p(theta) defined, now g(theta) is defined. (Done)
13. Definition of what it means for a latent space to be discriminative 
14. What's the rationale for using the triplet loss as opposed to log ratio at all in section 3.1? (Done)
15. In what sense are the VAEs metric-regularised? (Done)
16. In section 3.2 everything hinges on L_triple being computed and requiring a categorisation between positive and negative pairs.
17. Section 3.2 can be shortened significantly (Done)
18. What is Com? Was Comp short for component? - include sentence explaining this. (Done)
19. Is our baseline novel the target prediction thing? (Yes - need to reference Eismann paper)
20. The verbal description of algorithm 1 is potentially redundant.
21. Theorem section can be cut. (Done)
22. Need to be clear on what the baselines actually are. Why should the log-ratio loss be a baseline at all? (Done)
23. Simple metric as a baseline and log-ratio why do these not work?
24. Adding simple metric and log-ratio histograms supports the idea that metric learning induces discriminative latent spaces.
25. Weierstrass plot supports the idea behind what we're doing. It may beg questions about the GP modelling certain areas of the function.
26. Need fuller set of results in the supplementary material. Also need to amend the table to keep only the best results in table 4. (Done)
27. How do we explain the GP generalisation results?
29. Can we change the colours of the regret plots and plot standard error as opposed to standard deviation?
31. Change separation in latent codes to be consistent with our use of latent space as a term. (Done)


as such an assessment allows us to zone in on the value of semi-supervised pre-training in enabling sample efficiency

acquired by BO so far (i.e. $N << M$ when the BO's budget is limited)

1. Boldfacing in Table 1 not clear for molecules (is it statistically signfiicant) what are the errors?
2. for the topology shape task do we need to explain how this differs from Austin and Erik?
3. In section 3, categorisation between positive and negative pairs required... Is this true of all metric losses?
4. Need to state what the error bands are in Figure 3.
5. Cite the paper on conclusions about different types of metric losses. (in the OpenReview rebuttal) - optional
6. How to describe the regret results in the first figure, is there any rationalisation for why the methods perform as they do?
